Combined Gemini-South and HST photometric analysis of the globular cluster NGC 6558. The age of the metal-poor population of the Galactic Bulge

NGC~6558 is a low-galactic latitude globular cluster projected in the direction of the Galactic bulge. Due to high reddening, this region presents challenges in deriving accurate parameters, which require meticulous photometric analysis. We present a combined analysis of near-infrared and optical photometry from multi-epoch high-resolution images collected with Gemini-South/GSAOI+GeMS (in the $J$ and $K_S$ filters) and HST/ACS (in the F606W and F814W filters). We aim to refine the fundamental parameters of NGC~6558, utilizing high-quality Gemini-South/GSAOI and HST/ACS photometries. Additionally, we intend to investigate its role in the formation of the Galactic bulge. We studied the impact of two differential reddening corrections on the age derivation. When removing as much as possible the Galactic bulge field star contamination, the isochrone fitting combined with synthetic colour-magnitude diagrams gives a distance of $8.41^{+0.11}_{-0.10}$ kpc, an age of $13.0\pm 0.9$ Gyr, a reddening of E($B-V$)$\,\,=0.34\pm0.02$, and a total-to-selective coefficient R$_V = 3.2\pm0.2$ thanks to the simultaneous near-infrared$-$Optical synthetic colour-magnitude diagram fitting. The orbital parameters showed that NGC~6558 is confined whitin the inner Galaxy and it is not compatible with a bar-shape orbit, indicating that it is a bulge member. The old age of NGC~6558, combined with similar metallicity and a blue horizontal branch in the Galactic bulge, indicates that it is part of the moderately metal-poor globular clusters. Assembling the old and moderately metal-poor ([Fe/H]$\,\,\sim-1.1$) clusters in the Galactic bulge, we derived their age-metallicity relation with star formation stars at $13.6\pm0.2$ Gyr and effective yields of $\rho=0.007\pm0.009\,\, Z_\odot$ showing a chemical enrichment ten times faster than the ex-situ globular clusters branch.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

